CASP: Support-Aware Offline Policy Selection for Two-Stage Recommender Systems

Two-stage recommender systems first choose a candidate generator and then rank items within the generated set. Because the generator decides which items are available to the ranker, changing the generator changes both the policy value and the data support used to estimate that value. This creates an offline selection problem that standard single-stage objectives do not capture: a policy may look good under a retrieval score or a raw off-policy value estimate, but still be unreliable if it depends on weakly supported generator-item pairs. We propose CASP (Coupled Action-Set Pessimism), a support-aware offline selector for finite libraries of two-stage recommender policies. CASP combines doubly robust value estimation with a support-burden penalty. We show that stagewise rules that ignore downstream continuation value can be arbitrarily suboptimal, and we derive population, finite-class, and reconstructed-propensity guarantees for conservative selection. In simulations and a reconstructed MovieLens 1M application, CASP selects lower-burden policies when estimated value and support credibility are in tension.

==> figures/application_assets/frontier_key.csv <==
label,burden,value,stability,ess_proxy,max_importance_weight
CASP,39.60459120662669,0.8308484578384967,0.55,212.8599253272436,78.26886923761431
DR-only,657740018.0795094,0.8876102090231675,1.0,352.41268911000464,78.81971027451516
Ma-style,663550017.72001,0.8863333636842248,0.1,404.9530406475873,78.81971027451516
Wang-style,640540018.3267667,0.8979965067703809,0.9,572.7561741934111,77.57443609024995


==> figures/application_assets/policy_delta_generator_shares.csv <==
generator,dr_share,casp_share
Popularity,0.07615,0.56109
Genre,0.0,0.11946
Collaborative,0.92385,0.30651
LongTail,0.0,0.01294


==> figures/phase3_external_baselines/ablation_frontier_key.csv <==
block_label,normalized_full_value,normalized_full_burden,normalized_full_stability,stage1_only_value,stage1_only_burden,stage1_only_stability,stage2_only_value,stage2_only_burden,stage2_only_stability,raw_full_value,raw_full_burden,raw_full_stability
B2,0.6586627496645107,13.32332242823677,0.15079365079365079,0.6560273743948215,13.957077576702531,0.1388888888888889,0.6588333543964687,13.380435696139346,0.15079365079365079,0.6586467572603459,12.1506005167409,0.5912698412698413
B3,0.7382694741869478,14.93738615932692,0.10416666666666666,0.7585299943123802,18.707263495610572,0.13541666666666666,0.7396776423600047,23.135738776227925,0.13194444444444445,0.6686115842861771,9.015422384917404,0.6666666666666666
B4,0.715341327387683,34.197504159871386,0.125,0.7355326966992558,52.934750570692515,0.17708333333333334,0.7171989598039953,38.32932291104629,0.125,0.6759123029821753,21.588609760671126,0.84375
B5,0.6947121744416659,14.275063669494186,0.13194444444444445,0.7085073323164778,17.19872940286228,0.13194444444444445,0.7013226658756007,18.75586963857285,0.15972222222222224,0.6467131788079014,8.416029977633057,0.7569444444444445


==> figures/phase3_external_baselines/block2_coupling_key.csv <==
sweep_value,stagewise_value,dr_value_only_value,dr_lcb_value,casp_value,ma_style_value,stagewise_burden,dr_value_only_burden,dr_lcb_burden,casp_burden,ma_style_burden
0.0,0.591720773794319,0.6030934319459834,0.6040473640676199,0.604178891061323,0.6072408778190033,17.135732349717664,14.768703725211004,14.71580400478826,14.631896212854052,15.251414629366735
0.25,0.5860149413255568,0.60733435559077,0.6075224924833982,0.6073220644567452,0.6067240350531017,16.35426837292436,14.424614516995518,14.38315091169646,14.08966851167532,15.136724061677844
0.5,0.5924377548464737,0.6191659973684406,0.6207520593718301,0.6210423684565323,0.616086363783998,16.013379613986675,14.334723678197252,14.164333805262807,14.040931557678938,15.393203785637247
0.75,0.5969525663279511,0.6410770083929925,0.6408201545442638,0.6404807512745466,0.6377865356918553,16.82227808011735,14.36084843926033,14.394876175347909,14.082283090269314,14.744942707742585
1.0,0.5937470866568211,0.6682138624593448,0.6689166716160279,0.6674843579953859,0.6639425021883013,16.873204999244738,13.686979773234132,13.635553979647417,13.32185503032045,13.835514952915828
1.5,0.6125781121566529,0.6993814607363957,0.6990959892233072,0.7045423002837321,0.6924935188521631,16.361363580422918,12.905354474446854,12.910315517488266,12.696334439357473,13.853564277764233
2.0,0.6445386976697925,0.752559235856169,0.7524256719109408,0.7523612261905516,0.7481377175479541,16.83643177202457,13.593858617410113,13.600080900279464,13.507874436969368,14.227424070506308


==> figures/phase3_external_baselines/frontier_key.csv <==
block_label,casp_value,casp_burden,casp_stability,dr_value_only_value,dr_value_only_burden,dr_value_only_stability,dr_lcb_value,dr_lcb_burden,dr_lcb_stability,ma_style_value,ma_style_burden,ma_style_stability
B2,0.656773137102688,13.767263325589273,0.1349206349206349,0.6558321931928709,14.01072617496503,0.1388888888888889,0.6562257718881982,13.972016470644368,0.1388888888888889,0.6532016501337681,14.634684069372968,0.027777777777777773
B3,0.7571640580864204,21.017699398333924,0.1111111111111111,0.7649312289606623,30.182423493122627,0.1701388888888889,0.7645103080640809,29.03306859468746,0.1527777777777778,0.7722473202043375,38.441362769013665,0.05208333333333333
B4,0.7323698067535903,51.64261957444825,0.10416666666666666,0.7321383121994718,57.861004099306115,0.15625,0.7335489028821978,58.4740196630959,0.16666666666666666,0.7383115511829806,73.96897143135908,0.041666666666666664
B5,0.712539542248671,20.664171292979415,0.14583333333333334,0.7175567604541819,23.02425319712401,0.18055555555555555,0.7158813610128125,22.580417502037744,0.1875,0.7225913994563385,27.867543830045875,0.0625

